Fixed-time safe tracking control of uncertain high-order nonlinear pure-feedback systems via unified transformation functions

In this paper, a fixed-time safe control problem is investigated for an uncertain high-order nonlinear pure-feedback system with state constraints. A new nonlinear transformation function is firstly proposed to handle both the constrained and unconstrained cases in a unified way. Further, a radial basis function neural network is constructed to approximate the unknown dynamics in the system and a fixed-time dynamic surface control (FDSC) technique is developed to facilitate the fixed-time control design for the uncertain high-order pure-feedback system. Combined with the proposed unified transformation function and the FDSC technique, an adaptive fixed-time control strategy is proposed to guarantee the fixed-time tracking. The proposed fixed-time control strategy can guarantee uniform control structure when addressing both constrained and unconstrained situations. Numerical examples are presented to demonstrate the proposed fixed-time tracking control strategy.

==> kybdata.txt <==
@kybdata_begin:title
Fixed-time safe tracking control of uncertain high-order nonlinear pure-feedback systems via unified transformation functions
@kybdata_end:title
@kybdata_begin:authors
Chaoqun Guo, Jiangping Hu, Jiasheng Hao, Sergej Čelikovský, Xiaoming Hu
@kybdata_end:authors
@kybdata_begin:name
Chaoqun
@kybdata_end:name
@kybdata_begin:surname
Guo
@kybdata_end:surname
@kybdata_begin:address
School of Automation Engineering, University of Electronic Science and Technology of China, Chengdu 611731, Sichuan, P.\,R. China; Yangtze Delta Region Institute (Huzhou), University of Electronic Science and Technology of China, Huzhou 313001, P.\,R. China.
@kybdata_end:address
@kybdata_begin:email
guochaoqunlg@126.com
@kybdata_end:email
@kybdata_begin:name
Jiangping
@kybdata_end:name
@kybdata_begin:surname
Hu\;(Corresponding author)
@kybdata_end:surname
@kybdata_begin:address
School of Automation Engineering, University of Electronic Science and Technology of China, Chengdu 611731, Sichuan, P.\,R. China; Yangtze Delta Region Institute (Huzhou), University of Electronic Science and Technology of China, Huzhou 313001, P.\,R. China.
@kybdata_end:address
@kybdata_begin:email
hujp@uestc.edu.cn
@kybdata_end:email
@kybdata_begin:name
Jiasheng
@kybdata_end:name
@kybdata_begin:surname
Hao
@kybdata_end:surname
@kybdata_begin:address
School of Automation Engineering, University of Electronic Science and Technology of China, Chengdu 611731, Sichuan, P.\,R. China.
@kybdata_end:address
@kybdata_begin:email
hao@uestc.edu.cn
@kybdata_end:email
@kybdata_begin:name
Sergej
@kybdata_end:name
@kybdata_begin:surname
Čelikovský
@kybdata_end:surname
@kybdata_begin:address
The Czech Academy of Sciences, Institute of Information Theory and Automation, 182 08 Prague 8, Czech Republic
@kybdata_end:address
@kybdata_begin:email
celikovs@utia.cas.cz
@kybdata_end:email
@kybdata_begin:name
Xiaoming
@kybdata_end:name
@kybdata_begin:surname
Hu
@kybdata_end:surname
@kybdata_begin:address
Optimization and Systems Theory, Royal Institute of Technology, Stockholm SE-10044, Sweden
@kybdata_end:address
@kybdata_begin:email
hu@kth.se
@kybdata_end:email
@kybdata_begin:keywords
Fixed-time safe control, Nonlinear pure-feedback systems, State constrains, Dynamic surface control, Unified transformation function 
@kybdata_end:keywords
@kybdata_begin:amses
93D15, 70K20
@kybdata_end:amses
@kybdata_begin:lastpage
25
@kybdata_end:lastpage
@kybdata_begin:hasBW

@kybdata_end:hasBW

